Trends in Publishing Blockchain Surveys: A Bibliometric Perspective

A large number of survey papers are being published in blockchain since the first survey appeared in 2017. A person entering into the field of blockchain is faced with the issue of which blockchain surveys to read and why? Who is publishing these surveys and what is the nature of these surveys? Which of the publishers are publishing more such surveys and what are the lengths of the published surveys? Which kind of survey is getting more citations? Which of the authors is collaborating on such surveys? etc. All these questions motivated us to analyze the trends in publishing blockchain surveys. In this paper, we have performed a bibliometric analysis on $801$ surveys or review papers published in the field of blockchain in the last approximately five years. We have analyzed the papers with respect to the publication type, publishers and venue, references, citations, paper length, different categories, year, countries, authors, and their collaborations and found interesting insights. To the best of our knowledge, this study is the first of its kind and hope to provide better understanding of the field.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


